Towards Understanding Man-on-the-Side Attacks (MotS) in SCADA Networks

We describe a new class of packet injection attacks called Man-on-the-Side Attacks (MotS), previously only seen where state actors have "compromised" a number of telecommunication companies. MotS injection attacks have not been widely investigated in scientific literature, despite having been discussed by news outlets and security blogs. MotS came to attention after the Edward Snowden revelations, which described large scale pervasive monitoring of the Internet's infrastructure. For an advanced adversary attempting to interfere with IT connected systems, the next logical step is to adapt this class of attack to a smaller scale, such as enterprise or critical infrastructure networks. MotS is a weaker form of attack compared to a Man-in-the-Middle (MitM). A MotS attack allows an adversary to read and inject packets, but not modify packets sent by other hosts. This paper presents practical experiments where we have implemented and performed MotS attacks against two testbeds: 1) on HTTP connections, by redirecting a victim to a host controlled by an adversary; and 2) on an Industrial Control network, where we inject falsified command responses to the victim. In both cases, the victims accept the injected packets without generating a suspiciously large number of unusual packets on the network. We then perform an analysis of three leading Network IDS to determine whether the attacks are detected, and discuss mitigation methods.

==> listings/exp1-http.txt <==
10.50.50.96 > 10.50.50.97 TCP 74 50918 > 80 [SYN] Seq=0 Win=29200 Len=0
10.50.50.97 > 10.50.50.96 TCP 74 80 > 50918 [SYN, ACK] Seq=0 Ack=1 Win=28960 Len=0
10.50.50.96 > 10.50.50.97 TCP 66 50918 > 80 [ACK] Seq=1 Ack=1 Win=29312 Len=0
10.50.50.96 > 10.50.50.97 HTTP 655 GET / HTTP/1.1 
10.50.50.97 > 10.50.50.96 HTTP 448 HTTP/1.1 200 OK 
10.50.50.96 > 10.50.50.97 TCP 66 50918 > 80 [FIN, ACK] Seq=590 Ack=384 Win=30336 Len=0
10.50.50.97 > 10.50.50.96 TCP 66 80 > 50918 [ACK] Seq=1 Ack=590 Win=30208 Len=0
10.50.50.97 > 10.50.50.96 TCP 720 [TCP Out-Of-Order] 80 > 50918 [PSH, ACK] Seq=1 Ack=590 Win=30208 Len=654
10.50.50.96 > 10.50.50.97 TCP 66 [TCP Dup ACK 16#1] 50918 > 80 [ACK] Seq=591 Ack=384 Win=30336 Len=0
10.50.50.96 > 10.50.50.97 TCP 60 50918 > 80 [RST] Seq=590 Win=0 Len=0
10.50.50.97 > 10.50.50.96 TCP 66 80 > 50918 [FIN, ACK] Seq=655 Ack=591 Win=30208 Len=0
10.50.50.96 > 10.50.50.97 TCP 60 50918 > 80 [RST] Seq=591 Win=0 Len=0

==> listings/exp2-http.txt <==
10.50.50.96 > 10.50.50.97 TCP 74 50928 > 80 [SYN] Seq=0 Win=29200 Len=0
10.50.50.97 > 10.50.50.96 TCP 74 80 > 50928 [SYN, ACK] Seq=0 Ack=1 Win=28960 Len=0
10.50.50.96 > 10.50.50.97 TCP 66 50928 > 80 [ACK] Seq=1 Ack=1 Win=29312 Len=0
10.50.50.96 > 10.50.50.97 HTTP 655 GET / HTTP/1.1 
10.50.50.97 > 10.50.50.96 HTTP 352 HTTP/1.1 301 Moved Permanently  (text/html)Continuation
10.50.50.96 > 10.50.50.97 TCP 66 50928 > 80 [FIN, ACK] Seq=590 Ack=288 Win=30336 Len=0
10.50.50.96 > 93.184.216.34TCP 74 33212 > 80 [SYN] Seq=0 Win=29200 Len=0
93.184.216.34 > 10.50.50.96 TCP 74 80 > 33212 [SYN, ACK] Seq=0 Ack=1 Win=65535 Len=0
10.50.50.96 > 93.184.216.34TCP 66 33212 > 80 [ACK] Seq=1 Ack=1 Win=29312 Len=0
10.50.50.96 > 93.184.216.34HTTP 659 GET / HTTP/1.1 
93.184.216.34 > 10.50.50.96 TCP 66 80 > 33212 [ACK] Seq=1 Ack=594 Win=146432 Len=0
93.184.216.34 > 10.50.50.96 HTTP 1016 HTTP/1.1 200 OK  (text/html)
10.50.50.96 > 93.184.216.34TCP 66 33212 > 80 [ACK] Seq=594 Ack=951 Win=31104 Len=0
10.50.50.97 > 10.50.50.96 TCP 66 80 > 50928 [ACK] Seq=1 Ack=590 Win=30208 Len=0
10.50.50.97 > 10.50.50.96 TCP 720 [TCP Out-Of-Order] 80 > 50928 [PSH, ACK] Seq=1 Ack=590 Win=30208 Len=6
10.50.50.96 > 10.50.50.97 TCP 66 [TCP Dup ACK 16#1] 50928 > 80 [ACK] Seq=591 Ack=288 Win=30336 Len=0
10.50.50.96 > 10.50.50.97 TCP 60 50928 > 80 [RST] Seq=590 Win=0 Len=0
10.50.50.97 > 10.50.50.96 TCP 66 80 > 50928 [FIN, ACK] Seq=655 Ack=591 Win=30208 Len=0
10.50.50.96 > 10.50.50.97 TCP 60 50928 > 80 [RST] Seq=591 Win=0 Len=0
10.50.50.96 > 93.184.216.34TCP 66 33212 > 80 [FIN, ACK] Seq=594 Ack=951 Win=31104 Len=0
93.184.216.34 > 10.50.50.96 TCP 66 80 > 33212 [FIN, ACK] Seq=951 Ack=595 Win=146432 Len=0
10.50.50.96 > 93.184.216.34TCP 66 33212 > 80 [ACK] Seq=595 Ack=952 Win=31104 Len=0

